KNPTC: Knowledge and Neural Machine Translation Powered Chinese Pinyin Typo Correction

Chinese pinyin input methods are very important for Chinese language processing. Actually, users may make typos inevitably when they input pinyin. Moreover, pinyin typo correction has become an increasingly important task with the popularity of smartphones and the mobile Internet. How to exploit the knowledge of users typing behaviors and support the typo correction for acronym pinyin remains a challenging problem. To tackle these challenges, we propose KNPTC, a novel approach based on neural machine translation (NMT). In contrast to previous work, KNPTC is able to integrate explicit knowledge into NMT for pinyin typo correction, and is able to learn to correct a variety of typos without the guidance of manually selected constraints or languagespecific features. In this approach, we first obtain the transition probabilities between adjacent letters based on large-scale real-life datasets. Then, we construct the "ground-truth" alignments of training sentence pairs by utilizing these probabilities. Furthermore, these alignments are integrated into NMT to capture sensible pinyin typo correction patterns. KNPTC is applied to correct typos in real-life datasets, which achieves 32.77% increment on average in accuracy rate of typo correction compared against the state-of-the-art system.

==> Char-Acc.dat <==
%% LaTeX2e file `Char-Acc.dat'
%% generated by the `filecontents' environment
%% from source `SpellingCorrection' on 2018/01/25.
%%
X TopK      KNPTC  NPTC  JointGraphModel
1 1    0.9014   0.8975  0.6114
2 2     0.9335   0.9297  0.6394
3 3     0.9479   0.9447  0.6590
4 4     0.9591   0.9539  0.6746
5 5     0.9625   0.9601  0.6831
6 6    0.9670   0.9646  0.6898
7 7     0.9701   0.9681  0.6958
8 8     0.9728   0.9709  0.6994
9 9     0.9750   0.9730  0.7025
10 10     0.9763   0.9725  0.7066


==> KNPTC-Acc-100.dat <==
%% LaTeX2e file `KNPTC-Acc-100.dat'
%% generated by the `filecontents' environment
%% from source `SpellingCorrection' on 2018/01/22.
%%
X    TopK    C-Acc  W-Acc  S-Acc
1    1    0.902125583776  0.773530965477  0.607826491217
2    2    0.933332267076  0.820779341848  0.681442402927
3    3    0.94758012923   0.84536683136   0.720332302468
4    4    0.956299447679  0.862069233399  0.747215652982
5    5    0.962339794852  0.87499611572   0.768398924666
6    6    0.967119292858  0.88556135608   0.785802356841
7    7    0.97034472096   0.893811565831  0.799527014735
8    8    0.973026357879  0.900950871632  0.811755907263
9    9    0.975233510332  0.906940430689  0.822448608332
10   10   0.977102126117  0.912533793232  0.832150870172
11   11   0.978693515024  0.917459059694  0.841044610191
12   12   0.98003166784   0.921506478978  0.848321306571
13   13   0.981175228712  0.925103321836  0.854587350676
14   14   0.982169513573  0.927954383021  0.85960018596
15   15   0.983129145075  0.930719990056  0.864875790835
16   16   0.983846203058  0.932864112364  0.868999252117
17   17   0.984608576973  0.935171374413  0.873203565581
18   18   0.98522434052   0.937292191044  0.876659996362
19   19   0.985813447636  0.93894689413   0.879793018414
20   20   0.986370567036  0.940539448743  0.882299436056
21   21   0.986887701789  0.942178614711  0.88529096679
22   22   0.987314204679  0.943491501196  0.887898449659
23   23   0.987735376282  0.944726702091  0.890162310755
24   24   0.988068581665  0.945860911718  0.89216340226
25   25   0.988401787047  0.946979584227  0.894124067673
26   26   0.988708335999  0.948005034026  0.895862389586
27   27   0.989017550594  0.949131475094  0.897620924545
28   28   0.989262789755  0.95001709083   0.899197542094
29   29   0.989502697631  0.95087163233   0.900612455279
30   30   0.989731942934  0.951671793916  0.902007155418
31   31   0.989977182095  0.952378732793  0.903381642512
32   32   0.990241080758  0.95308567167   0.90451357306
33   33   0.990449000917  0.953769304869  0.905746568836
34   34   0.990654255433  0.954437400951  0.906959351566
35   35   0.990854178662  0.955229793978  0.908192347341
36   36   0.991003454673  0.955726981759  0.90896044307
37   37   0.991195380974  0.956356235046  0.910072160572
38   38   0.991355319557  0.957055405363  0.911284943302
39   39   0.991507261212  0.957552593145  0.91219453035
40   40   0.991659202866  0.958181846431  0.913245608716
41   41   0.991805813234  0.958772256922  0.914175408809
42   42   0.991979080033  0.959222833349  0.915004143674
43   43   0.992112362186  0.959673409776  0.915853091585
44   44   0.992240313053  0.960155060439  0.916681826451
45   45   0.99236826392   0.960566794071  0.917510561316
46   46   0.992456230141  0.960869767875  0.918096739636
47   47   0.99256019022   0.961304807184  0.91906696582
48   48   0.992653487727  0.961716540816  0.919835061549
49   49   0.992773441665  0.962081663093  0.92050209205
50   50   0.992882733031  0.962547776638  0.921229761688
51   51   0.99298669311   0.962912898916  0.921755300871
52   52   0.993074659331  0.963246946956  0.922402118327
53   53   0.993170622481  0.963604300674  0.923008509692
54   54   0.993250591773  0.964023802865  0.923817031512
55   55   0.993311901563  0.964264628197  0.924221292422
56   56   0.993442518073  0.964668593269  0.925070240333
57   57   0.993498496577  0.964932724278  0.925575566471
58   58   0.993551809439  0.965243466642  0.926101105654
59   59   0.99363177873   0.965484291974  0.926586218746
60   60   0.993722410594  0.965818340014  0.927172397065
61   61   0.993791717314  0.966090239582  0.927738362339
62   62   0.993853027104  0.966323296355  0.928284114568
63   63   0.993906339965  0.966641807278  0.928870292887
64   64   0.993959652827  0.966913706846  0.929416045116
65   65   0.994012965688  0.967162300736  0.929880945162
66   66   0.994063612906  0.967418663186  0.930386271299
67   67   0.994122257053  0.96772940555   0.930992662664
68   68   0.99418889813   0.967946925204  0.931437349665
69   69   0.99425020792   0.968203287654  0.93204374103
70   70   0.994290192566  0.9684984929    0.932569280213
71   71   0.994359499286  0.968770392468  0.933195884624
72   72   0.994388821359  0.968980143563  0.933600145534
73   73   0.994428806005  0.969205431777  0.934044832535
74   74   0.994466125008  0.96934526584   0.934307602126
75   75   0.994503444011  0.969539479817  0.934631010854
76   76   0.994532766084  0.969694850999  0.934913993491
77   77   0.994594075875  0.969912370653  0.935399106583
78   78   0.994623397949  0.970122121749  0.935884219675
79   79   0.994671379524  0.97028526149   0.936248054494
80   80   0.994716695456  0.970533855381  0.936793806723
81   81   0.994764677031  0.970642615208  0.937036363269
82   82   0.994793999104  0.970844597744  0.937440624179
83   83   0.994857974538  0.971062117398  0.937905524225
84   84   0.994905956113  0.971279637053  0.938350211226
85   85   0.99493794383   0.971427239676  0.938612980818
86   86   0.994975262832  0.971621453653  0.93909809391
87   87   0.99499925362   0.971745750598  0.939421502638
88   88   0.995031241337  0.971924427457  0.93972469832
89   89   0.995063229053  0.972087567198  0.940007680957
90   90   0.995087219841  0.972180789907  0.940270450549
91   91   0.995113876272  0.972336161089  0.940614072322
92   92   0.995137867059  0.972491532271  0.940957694096
93   93   0.99516452349   0.972639134893  0.941301315869
94   94   0.995188514277  0.97274789472   0.941543872415
95   95   0.995220501994  0.972872191666  0.941766215916
96   96   0.995255155354  0.972988720052  0.942028985507
97   97   0.995297805643  0.973128554116  0.94255452469
98   98   0.995324462073  0.973283925298  0.943100276919
99   99   0.995348452861  0.973423759361  0.943565176965
100  100  0.996518712814  0.977009601939  0.944764861642


==> KNPTC-Acc.dat <==
%% LaTeX2e file `KNPTC-Acc.dat'
%% generated by the `filecontents' environment
%% from source `SpellingCorrection' on 2018/01/20.
%%
X TopK      C-Acc  W-Acc  S-Acc
1 1    0.9013   0.7737  0.6061
2 2     0.9335   0.8205  0.6783
3 3     0.9479   0.8450  0.7167
4 4     0.9591   0.8623  0.7451
5 5     0.9625   0.8750  0.7660
6 6    0.9670   0.8850  0.7830
7 7     0.9701   0.8936  0.7975
8 8     0.9728   0.9011  0.8108
9 9     0.9750   0.9073  0.8222
10 10     0.9763   0.9118  0.8303


==> Sent-Acc.dat <==
%% LaTeX2e file `Sent-Acc.dat'
%% generated by the `filecontents' environment
%% from source `SpellingCorrection' on 2018/01/25.
%%
X TopK      KNPTC  GoogleInputTools  JointGraphModel
1 1    0.6406   0.5890  0.4244
2 2     0.7063   0.6262  0.4381
3 3     0.7385   0.6490  0.4416
4 4     0.7617   0.6639  0.4435
5 5     0.7784   0.6747  0.4447
6 6    0.7920   0.6839  0.4456
7 7     0.8040   0.6907  0.4465
8 8     0.8138   0.6966  0.4480
9 9     0.8225   0.7013  0.4483
10 10     0.8291   0.7058  0.4484


==> Word-Acc.dat <==
%% LaTeX2e file `Word-Acc.dat'
%% generated by the `filecontents' environment
%% from source `SpellingCorrection' on 2018/01/25.
%%
X TopK      KNPTC  GoogleInputTools  JointGraphModel
1 1    0.7766   0.7410  0.6065
2 2     0.8230   0.7712  0.6454
3 3     0.8463   0.7910  0.6610
4 4     0.8627   0.8042  0.6728
5 5     0.8738   0.8138  0.6795
6 6    0.8833   0.8219  0.6813
7 7     0.8914   0.8280  0.6831
8 8     0.8978   0.8327  0.6850
9 9     0.9033   0.9372  0.6859
10 10     0.9075   0.8408  0.6868

